The Logistic Network Lasso

We apply the network Lasso to solve binary classification and clustering problems for network-structured data. To this end, we generalize ordinary logistic regression to non-Euclidean data with an intrinsic network structure. The resulting "logistic network Lasso" amounts to solving a non-smooth convex regularized empirical risk minimization. The risk is measured using the logistic loss incurred over a small set of labeled nodes. For the regularization, we propose to use the total variation of the classifier requiring it to conform to the underlying network structure. A scalable implementation of the learning method is obtained using an inexact variant of the alternating direction methods of multipliers which results in a scalable learning algorithm

==> lnLassoLP.csv <==
a,b,c
1,-0.999999712540791,-1.37111432477416
2,-0.999999721208747,-1.37111377712584
3,-0.999999729876702,-1.37111213413872
4,-0.999999754835086,-1.37110939568636
5,-0.99999977979347,-1.37110556155834
6,-0.999999818031933,-1.37110063146068
7,-0.999999856270395,-1.37109460501638
8,-0.999999903176814,-1.37108748176603
9,-0.999999950083232,-1.3710792611684
10,-1,-1.37106994260096
11,-0.960509564338195,-0.623222078986234
12,-0.921021889869855,-0.623293958952195
13,-0.881534215401515,-0.623437117408159
14,-0.842054741279506,-0.623650359136247
15,-0.802575267157496,-0.623931910490845
16,-0.76310918669669,-0.624279441989163
17,-0.723643106235885,-0.624690097732243
18,-0.684195215678321,-0.625160531079755
19,-0.644747325120758,-0.625686945885831
20,-0.605321890617961,-0.626265142504546
21,-0.565896456115164,-0.6268905676948
22,-0.526497104726418,-0.627558367496917
23,-0.487097753337671,-0.628263442118505
24,-0.447727392466242,-0.629000501855302
25,-0.408357031594813,-0.629764123083754
26,-0.369017799665005,-0.630548803395218
27,-0.329678567735197,-0.631349014995347
28,-0.290371817151678,-0.632159255564696
29,-0.251065066568158,-0.632974095865455
30,-0.211791378203724,-0.633788223481655
31,-0.172517689839289,-0.634596482193366
32,-0.133276916578242,-0.635393906605978
33,-0.0940361433171946,-0.636175751780478
34,-0.0548274786436542,-0.636937517736356
35,-0.0156188139701139,-0.637674968822319
36,0.0235591196731837,-0.638384148068332
37,0.0627370533164814,-0.639061386742939
38,0.101886102587725,-0.639703309439921
39,0.141035151858969,-0.640306835106044
40,0.180157523696223,-0.640869174495292
41,0.219279895533477,-0.641387824593255
42,0.258378048237018,-0.641860560597397
43,0.29747620094056,-0.642285426064338
44,0.336552741596382,-0.642660721843962
45,0.375629282252205,-0.64298499441241
46,0.414686876186624,-0.64325702419254
47,0.453744470121042,-0.643475814412184
48,0.492785766979657,-0.643640580998728
49,0.531827063838273,-0.643750743944766
50,0.570854643511931,-0.643805920505431
51,0.648909802859249,1.12425616051237
52,0.687929881920582,1.12419752362083
53,0.726949960981915,1.12408115716286
54,0.765962427695119,1.12390888150013
55,0.804974894408322,1.12368343977781
56,0.843982021832782,1.12340850852073
57,0.882989149257241,1.12308870469484
58,0.921993115043283,1.12272958407975
59,0.960997080829325,1.12233762552164
60,1,1.12192019587398
61,0.976830863009955,1.1216926103299
62,0.95373431868975,1.12145648212816
63,0.930637774369544,1.12122116324166
64,0.9077584958478,1.12099647293134
65,0.884879217326056,1.12079251888796
66,0.862360347829125,1.12061949539596
67,0.839841478332194,1.12048746351977
68,0.817823633446653,1.12040611945999
69,0.795805788561113,1.12038455809011
70,0.774426090968275,1.12043103924003
71,0.753046393375437,1.12055276453162
72,0.732437551442586,1.12075567249455
73,0.711828709509735,1.12104425930209
74,0.692118149618759,1.1214214317752
75,0.672407589727783,1.12188839832258
76,0.653716650424807,1.12244460223491
77,0.63502571112183,1.12308770026689
78,0.617468905173503,1.12381358776863
79,0.599912099225176,1.1246164698364
80,0.583596447570083,1.12548897612486
81,0.567280795914991,1.12642231519851
82,0.552305235407964,1.12740646270296
83,0.537329674900938,1.12843037631308
84,0.523784539767743,1.12948222945391
85,0.510239404634548,1.130549655263
86,0.498205979781058,1.1316199922071
87,0.486172554927567,1.13268052318558
88,0.475722697764833,1.13371870081353
89,0.465272840602099,1.13472235281207
90,0.456468666923376,1.13567986294468
91,0.447664493244654,1.13658032461408
92,0.440558121968049,1.13741366594915
93,0.433451750691444,1.13817074684851
94,0.428085101985115,1.13884342989763
95,0.422718453278787,1.13942462825334
96,0.419123094712549,1.13990833443176
97,0.415527736146311,1.14028963440895
98,0.413724772038179,1.14056471153962
99,0.411921807930046,1.1407308445374
100,0.411921807930046,1.14078640317775

